Deoptless: Speculation with Dispatched On-Stack Replacement and Specialized Continuations

Just-in-time compilation provides significant performance improvements for programs written in dynamic languages. These benefits come from the ability of the compiler to speculate about likely cases and generate optimized code for these. Unavoidably, speculations sometimes fail and the optimizations must be reverted. In some pathological cases, this can leave the program stuck with suboptimal code. In this paper we propose deoptless, a technique that replaces deoptimization points with dispatched specialized continuations. The goal of deoptless is to take a step towards providing users with a more transparent performance model in which mysterious slowdowns are less frequent and grave.

==> experiments/shiny/data/shiny_baseline.csv <==
1 , a181r9bilinearF , 9.390213 , 4.39027
2 , a181r9bilinearF , 22.11426 , 8.048718
3 , a181r9bilinearF , 9.728282 , 3.093627
4 , a181r9bilinearF , 7.24863 , 9.391076
5 , a181r9bilinearF , 7.19845 , 2.91617
6 , a181r9bilinearF , 7.316334 , 0.07823634
7 , a181r9bilinearF , 7.30109 , 0.07608914
8 , a181r9bilinearF , 7.370839 , 0.07321453
9 , a181r9bilinearF , 7.378762 , 0.07758021
10 , a181r9bilinear2F , 18.59937 , 0.07467866
11 , a200r9bilinear2F , 9.300605 , 0.07359433
12 , a181r9bilinear2F , 9.451065 , 0.07708359
13 , a323r9bilinear2F , 7.470599 , 0.08055282
14 , a181r9bilinear2F , 7.337759 , 0.08307672
15 , a96r9bilinear2F , 9.25424 , 0.07313538
16 , a96r16bilinear2F , 15.53147 , 0.08088851
17 , a181r16bilinear2F , 12.05998 , 0.07318711
18 , a181r16bilinearF , 11.99914 , 0.07556868
19 , a96r16bilinearF , 15.50985 , 0.07956862
20 , a30r16bilinearF , 12.01248 , 0.07369518
21 , a30r40bilinearF , 28.72913 , 0.07286
22 , a30r25bilinearF , 18.4918 , 0.07490182
23 , a181r25bilinearF , 18.82455 , 0.07298207
24 , a181r25bilinear2F , 18.68397 , 0.07868671
25 , a96r25bilinear2F , 23.91662 , 0.07320881
26 , a181r25bilinear2F , 18.56834 , 0.07258034
27 , a181r25flatF , 47.16409 , 0.07393003
28 , a181r16flatF , 14.21375 , 0.07395148
29 , a96r16flatF , 17.36721 , 0.07369351
30 , a323r16flatF , 12.29088 , 0.07280207
31 , a200r16flatF , 11.61699 , 0.07624459
32 , a181r16flatF , 11.91714 , 0.07296753
33 , a181r9bilinearF , 7.243874 , 0.07297921
34 , a181r9bilinearF , 7.284266 , 0.07843566
35 , a181r9bilinearF , 7.342431 , 0.07325006
36 , a181r9bilinearT , 18.69081 , 0.07718992
37 , a96r9bilinearT , 14.12356 , 0.07502151
38 , a181r9bilinearT , 11.29922 , 0.07572818
39 , a181r9bilinear2T , 8.23745 , 0.07392216
40 , a181r9bilinear2F , 8.095038 , 0.07383895
41 , a181r9bilinear2T , 7.913974 , 0.0763936
42 , a181r9bilinearF , 8.279718 , 0.07266116
43 , a181r9bilinearT , 8.600185 , 0.0731709
44 , a181r9bilinearF , 8.436173 , 0.08144736


==> experiments/shiny/data/shiny_deoptless.csv <==
1 , a181r9bilinearF , 22.19222 , 0.1538756
2 , a181r9bilinearF , 22.80256 , 0.02141213
3 , a181r9bilinearF , 10.11207 , 12.08228
4 , a181r9bilinearF , 7.282934 , 11.82971
5 , a181r9bilinearF , 7.280241 , 2.979424
6 , a181r9bilinearF , 7.249541 , 1.483859
7 , a181r9bilinearF , 7.449244 , 0.03498769
8 , a181r9bilinearF , 7.356213 , 0.03360128
9 , a181r9bilinearF , 7.409719 , 0.03394961
10 , a181r9bilinear2F , 8.939465 , 0.03358579
11 , a200r9bilinear2F , 6.912336 , 0.03449631
12 , a181r9bilinear2F , 7.286081 , 0.03400826
13 , a323r9bilinear2F , 7.397939 , 0.034549
14 , a181r9bilinear2F , 7.228694 , 0.03339434
15 , a96r9bilinear2F , 9.246738 , 0.03500509
16 , a96r16bilinear2F , 15.76889 , 0.0339458
17 , a181r16bilinear2F , 12.087 , 0.03587937
18 , a181r16bilinearF , 12.08842 , 0.03370547
19 , a96r16bilinearF , 15.55237 , 0.03391957
20 , a30r16bilinearF , 11.83609 , 0.03518581
21 , a30r40bilinearF , 28.98406 , 0.03376365
22 , a30r25bilinearF , 18.60537 , 0.03458309
23 , a181r25bilinearF , 18.96695 , 0.03522468
24 , a181r25bilinear2F , 18.86872 , 0.03404379
25 , a96r25bilinear2F , 24.28281 , 0.03497148
26 , a181r25bilinear2F , 18.87767 , 0.03371763
27 , a181r25flatF , 48.87373 , 0.03597331
28 , a181r16flatF , 13.39048 , 0.0335021
29 , a96r16flatF , 16.08897 , 0.03359652
30 , a323r16flatF , 13.23057 , 0.03407574
31 , a200r16flatF , 12.59512 , 0.03433442
32 , a181r16flatF , 12.97915 , 0.03333569
33 , a181r9bilinearF , 7.216738 , 0.03385758
34 , a181r9bilinearF , 7.146278 , 0.03548789
35 , a181r9bilinearF , 7.29828 , 0.03322077
36 , a181r9bilinearT , 9.5579 , 0.0346415
37 , a96r9bilinearT , 9.64416 , 0.03206301
38 , a181r9bilinearT , 7.631886 , 0.03130031
39 , a181r9bilinear2T , 7.617022 , 0.03240013
40 , a181r9bilinear2F , 6.996269 , 0.03150988
41 , a181r9bilinear2T , 7.408662 , 0.03152466
42 , a181r9bilinearF , 7.210593 , 0.03134346
43 , a181r9bilinearT , 7.639227 , 0.03158951
44 , a181r9bilinearF , 7.249822 , 0.0323627


==> results/fig10-baseline-data.csv <==
experiment, event, phase, run, s
normal,,integer,0,0.229999999999999
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.0109999999999992
normal,,integer,3,0.011000000000001
normal,,double,4,1.156
normal,,integer,5,0.854000000000001
normal,,double,6,0.465999999999999
normal,,integer,7,0.385999999999999
normal,,double,8,0.404
normal,,integer,9,0.388999999999999
normal,,double,10,0.387
normal,,integer,11,0.397000000000002
normal,,double,12,0.409000000000002
normal,,integer,13,0.384999999999998
normal,,double,14,0.411999999999999
normal,,integer,15,0.396000000000001
normal,,double,16,0.390999999999998
normal,,integer,17,0.388999999999999
normal,,double,18,0.404
normal,,integer,19,0.385000000000002
normal,,double,20,0.404
normal,,integer,21,0.396000000000001
normal,,double,22,0.407
normal,,integer,23,0.379000000000001
normal,,double,24,0.413
normal,,integer,25,0.398
normal,,double,26,0.388000000000002
normal,,integer,27,0.388999999999999
normal,,double,28,0.405000000000001
normal,,integer,29,0.382999999999999
normal,,double,30,0.404
normal,,integer,31,0.399000000000001
normal,,double,32,0.399000000000001
normal,,integer,33,0.394000000000002
normal,,double,34,0.412999999999997
normal,,integer,35,0.389999999999997
normal,,double,36,0.385999999999999
normal,,integer,37,0.391999999999999
normal,,double,38,0.401
normal,,integer,39,0.384
normal,,double,40,0.404
normal,,integer,41,0.394000000000002
normal,,double,42,0.396999999999998
normal,,integer,43,0.399000000000001
normal,,double,44,0.413
normal,,integer,45,0.383999999999997
normal,,double,46,0.404
normal,,integer,47,0.390999999999998
normal,,double,48,0.395000000000003
normal,,integer,49,0.403999999999996
normal,,integer,0,0.23
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.0109999999999992
normal,,integer,3,0.011000000000001
normal,,double,4,1.163
normal,,integer,5,0.871
normal,,double,6,0.465999999999999
normal,,integer,7,0.390000000000001
normal,,double,8,0.403
normal,,integer,9,0.387999999999998
normal,,double,10,0.388000000000002
normal,,integer,11,0.395
normal,,double,12,0.407999999999998
normal,,integer,13,0.384
normal,,double,14,0.413
normal,,integer,15,0.393999999999998
normal,,double,16,0.390000000000001
normal,,integer,17,0.387999999999998
normal,,double,18,0.402000000000001
normal,,integer,19,0.384999999999998
normal,,double,20,0.402000000000001
normal,,integer,21,0.393000000000001
normal,,double,22,0.405000000000001
normal,,integer,23,0.379000000000001
normal,,double,24,0.411999999999999
normal,,integer,25,0.396000000000001
normal,,double,26,0.388000000000002
normal,,integer,27,0.389000000000003
normal,,double,28,0.402999999999999
normal,,integer,29,0.384
normal,,double,30,0.402000000000001
normal,,integer,31,0.397000000000002
normal,,double,32,0.399999999999999
normal,,integer,33,0.393000000000001
normal,,double,34,0.411999999999999
normal,,integer,35,0.387999999999998
normal,,double,36,0.385999999999999
normal,,integer,37,0.392000000000003
normal,,double,38,0.399999999999999
normal,,integer,39,0.384
normal,,double,40,0.402999999999999
normal,,integer,41,0.393000000000001
normal,,double,42,0.396999999999998
normal,,integer,43,0.397000000000002
normal,,double,44,0.411999999999999
normal,,integer,45,0.382999999999999
normal,,double,46,0.402000000000001
normal,,integer,47,0.390000000000001
normal,,double,48,0.393000000000001
normal,,integer,49,0.402999999999999
normal,,integer,0,0.23
normal,,integer,1,0.0549999999999997
normal,,integer,2,0.011000000000001
normal,,integer,3,0.00999999999999979
normal,,double,4,1.144
normal,,integer,5,0.860999999999999
normal,,double,6,0.470000000000001
normal,,integer,7,0.393000000000001
normal,,double,8,0.406000000000001
normal,,integer,9,0.390999999999998
normal,,double,10,0.388000000000002
normal,,integer,11,0.399999999999999
normal,,double,12,0.411000000000001
normal,,integer,13,0.387999999999998
normal,,double,14,0.414999999999999
normal,,integer,15,0.399000000000001
normal,,double,16,0.391999999999999
normal,,integer,17,0.391000000000002
normal,,double,18,0.405999999999999
normal,,integer,19,0.387
normal,,double,20,0.404999999999998
normal,,integer,21,0.399000000000001
normal,,double,22,0.407
normal,,integer,23,0.381999999999998
normal,,double,24,0.414999999999999
normal,,integer,25,0.400000000000002
normal,,double,26,0.388999999999999
normal,,integer,27,0.392000000000003
normal,,double,28,0.405000000000001
normal,,integer,29,0.385999999999999
normal,,double,30,0.404999999999998
normal,,integer,31,0.404
normal,,double,32,0.401
normal,,integer,33,0.398
normal,,double,34,0.414000000000001
normal,,integer,35,0.393000000000001
normal,,double,36,0.385999999999999
normal,,integer,37,0.393999999999998
normal,,double,38,0.402000000000001
normal,,integer,39,0.385999999999999
normal,,double,40,0.407
normal,,integer,41,0.398
normal,,double,42,0.398
normal,,integer,43,0.401
normal,,double,44,0.414999999999999
normal,,integer,45,0.387
normal,,double,46,0.404999999999998
normal,,integer,47,0.393999999999998
normal,,double,48,0.396000000000001
normal,,integer,49,0.406999999999996
normal,,integer,0,0.229999999999999
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.00999999999999979
normal,,integer,3,0.0109999999999992
normal,,double,4,1.16
normal,,integer,5,0.859
normal,,double,6,0.468
normal,,integer,7,0.391999999999999
normal,,double,8,0.404000000000002
normal,,integer,9,0.390999999999998
normal,,double,10,0.385999999999999
normal,,integer,11,0.402000000000001
normal,,double,12,0.408999999999999
normal,,integer,13,0.387999999999998
normal,,double,14,0.411999999999999
normal,,integer,15,0.401
normal,,double,16,0.391999999999999
normal,,integer,17,0.391999999999999
normal,,double,18,0.404
normal,,integer,19,0.386999999999997
normal,,double,20,0.404
normal,,integer,21,0.402000000000001
normal,,double,22,0.405999999999999
normal,,integer,23,0.382999999999999
normal,,double,24,0.413
normal,,integer,25,0.401
normal,,double,26,0.387999999999998
normal,,integer,27,0.394000000000002
normal,,double,28,0.405000000000001
normal,,integer,29,0.387
normal,,double,30,0.404
normal,,integer,31,0.402000000000001
normal,,double,32,0.399999999999999
normal,,integer,33,0.401
normal,,double,34,0.413
normal,,integer,35,0.396999999999998
normal,,double,36,0.384999999999998
normal,,integer,37,0.393999999999998
normal,,double,38,0.401
normal,,integer,39,0.387
normal,,double,40,0.404
normal,,integer,41,0.399999999999999
normal,,double,42,0.398
normal,,integer,43,0.401999999999997
normal,,double,44,0.413
normal,,integer,45,0.388999999999999
normal,,double,46,0.405000000000001
normal,,integer,47,0.395
normal,,double,48,0.394000000000005
normal,,integer,49,0.406999999999996
normal,,integer,0,0.229999999999999
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.011000000000001
normal,,integer,3,0.011000000000001
normal,,double,4,1.164
normal,,integer,5,0.856
normal,,double,6,0.469999999999999
normal,,integer,7,0.395
normal,,double,8,0.405000000000001
normal,,integer,9,0.393000000000001
normal,,double,10,0.386999999999997
normal,,integer,11,0.402000000000001
normal,,double,12,0.411999999999999
normal,,integer,13,0.387
normal,,double,14,0.411999999999999
normal,,integer,15,0.401
normal,,double,16,0.390999999999998
normal,,integer,17,0.393000000000001
normal,,double,18,0.404999999999998
normal,,integer,19,0.387
normal,,double,20,0.404
normal,,integer,21,0.401999999999997
normal,,double,22,0.406000000000002
normal,,integer,23,0.383999999999997
normal,,double,24,0.413
normal,,integer,25,0.399999999999999
normal,,double,26,0.388000000000002
normal,,integer,27,0.395
normal,,double,28,0.404999999999998
normal,,integer,29,0.387
normal,,double,30,0.404
normal,,integer,31,0.401999999999997
normal,,double,32,0.400000000000002
normal,,integer,33,0.401
normal,,double,34,0.414000000000001
normal,,integer,35,0.396000000000001
normal,,double,36,0.386000000000003
normal,,integer,37,0.396000000000001
normal,,double,38,0.403000000000002
normal,,integer,39,0.387999999999998
normal,,double,40,0.404
normal,,integer,41,0.401
normal,,double,42,0.398
normal,,integer,43,0.404
normal,,double,44,0.413999999999998
normal,,integer,45,0.390000000000001
normal,,double,46,0.405000000000001
normal,,integer,47,0.393999999999998
normal,,double,48,0.397000000000006
normal,,integer,49,0.407000000000004
normal,,integer,0,0.228999999999999
normal,,integer,1,0.0549999999999997
normal,,integer,2,0.011000000000001
normal,,integer,3,0.0109999999999992
normal,,double,4,1.142
normal,,integer,5,0.868
normal,,double,6,0.469999999999999
normal,,integer,7,0.394
normal,,double,8,0.405000000000001
normal,,integer,9,0.392999999999997
normal,,double,10,0.387999999999998
normal,,integer,11,0.402999999999999
normal,,double,12,0.411000000000001
normal,,integer,13,0.388999999999999
normal,,double,14,0.413999999999998
normal,,integer,15,0.402000000000001
normal,,double,16,0.391999999999999
normal,,integer,17,0.393999999999998
normal,,double,18,0.404999999999998
normal,,integer,19,0.388000000000002
normal,,double,20,0.404999999999998
normal,,integer,21,0.402999999999999
normal,,double,22,0.408000000000001
normal,,integer,23,0.385000000000002
normal,,double,24,0.414000000000001
normal,,integer,25,0.402000000000001
normal,,double,26,0.388999999999999
normal,,integer,27,0.395
normal,,double,28,0.405999999999999
normal,,integer,29,0.387999999999998
normal,,double,30,0.404999999999998
normal,,integer,31,0.402999999999999
normal,,double,32,0.401
normal,,integer,33,0.402999999999999
normal,,double,34,0.414000000000001
normal,,integer,35,0.397000000000002
normal,,double,36,0.387
normal,,integer,37,0.396000000000001
normal,,double,38,0.401999999999997
normal,,integer,39,0.388999999999999
normal,,double,40,0.405000000000001
normal,,integer,41,0.401999999999997
normal,,double,42,0.398
normal,,integer,43,0.404
normal,,double,44,0.414000000000001
normal,,integer,45,0.391000000000002
normal,,double,46,0.404999999999998
normal,,integer,47,0.395999999999997
normal,,double,48,0.395000000000003
normal,,integer,49,0.408000000000001
normal,,integer,0,0.23
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.00999999999999979
normal,,integer,3,0.0100000000000016
normal,,double,4,1.146
normal,,integer,5,0.855
normal,,double,6,0.465999999999999
normal,,integer,7,0.390000000000001
normal,,double,8,0.402999999999999
normal,,integer,9,0.388999999999999
normal,,double,10,0.386000000000003
normal,,integer,11,0.396999999999998
normal,,double,12,0.408000000000001
normal,,integer,13,0.384999999999998
normal,,double,14,0.411999999999999
normal,,integer,15,0.395
normal,,double,16,0.389000000000003
normal,,integer,17,0.388000000000002
normal,,double,18,0.402000000000001
normal,,integer,19,0.384999999999998
normal,,double,20,0.402999999999999
normal,,integer,21,0.395
normal,,double,22,0.404
normal,,integer,23,0.379000000000001
normal,,double,24,0.411000000000001
normal,,integer,25,0.397000000000002
normal,,double,26,0.386999999999997
normal,,integer,27,0.390000000000001
normal,,double,28,0.402000000000001
normal,,integer,29,0.383999999999997
normal,,double,30,0.402000000000001
normal,,integer,31,0.398
normal,,double,32,0.398
normal,,integer,33,0.392999999999997
normal,,double,34,0.410999999999998
normal,,integer,35,0.390000000000001
normal,,double,36,0.385000000000002
normal,,integer,37,0.391999999999999
normal,,double,38,0.399999999999999
normal,,integer,39,0.384
normal,,double,40,0.402000000000001
normal,,integer,41,0.393000000000001
normal,,double,42,0.396000000000001
normal,,integer,43,0.398
normal,,double,44,0.411000000000001
normal,,integer,45,0.384
normal,,double,46,0.402999999999999
normal,,integer,47,0.391000000000002
normal,,double,48,0.393000000000001
normal,,integer,49,0.404000000000003
normal,,integer,0,0.23
normal,,integer,1,0.0549999999999997
normal,,integer,2,0.0109999999999992
normal,,integer,3,0.0109999999999992
normal,,double,4,1.165
normal,,integer,5,0.869
normal,,double,6,0.458
normal,,integer,7,0.391
normal,,double,8,0.402000000000001
normal,,integer,9,0.389000000000003
normal,,double,10,0.386000000000003
normal,,integer,11,0.395999999999997
normal,,double,12,0.407999999999998
normal,,integer,13,0.384
normal,,double,14,0.410999999999998
normal,,integer,15,0.395
normal,,double,16,0.390000000000001
normal,,integer,17,0.387999999999998
normal,,double,18,0.402999999999999
normal,,integer,19,0.386000000000003
normal,,double,20,0.402999999999999
normal,,integer,21,0.393999999999998
normal,,double,22,0.405999999999999
normal,,integer,23,0.379000000000001
normal,,double,24,0.411999999999999
normal,,integer,25,0.396000000000001
normal,,double,26,0.386999999999997
normal,,integer,27,0.390000000000001
normal,,double,28,0.404
normal,,integer,29,0.382999999999999
normal,,double,30,0.402000000000001
normal,,integer,31,0.396999999999998
normal,,double,32,0.399000000000001
normal,,integer,33,0.393000000000001
normal,,double,34,0.411999999999999
normal,,integer,35,0.390000000000001
normal,,double,36,0.385000000000002
normal,,integer,37,0.391000000000002
normal,,double,38,0.401
normal,,integer,39,0.384
normal,,double,40,0.402999999999999
normal,,integer,41,0.393000000000001
normal,,double,42,0.396000000000001
normal,,integer,43,0.398
normal,,double,44,0.410999999999998
normal,,integer,45,0.384
normal,,double,46,0.402999999999999
normal,,integer,47,0.390999999999998
normal,,double,48,0.393000000000001
normal,,integer,49,0.402999999999999
normal,,integer,0,0.231999999999999
normal,,integer,1,0.0540000000000003
normal,,integer,2,0.011000000000001
normal,,integer,3,0.0109999999999992
normal,,double,4,1.154
normal,,integer,5,0.871
normal,,double,6,0.472999999999999
normal,,integer,7,0.393000000000001
normal,,double,8,0.404
normal,,integer,9,0.391000000000002
normal,,double,10,0.386999999999997
normal,,integer,11,0.401
normal,,double,12,0.408999999999999
normal,,integer,13,0.385999999999999
normal,,double,14,0.412000000000003
normal,,integer,15,0.399999999999999
normal,,double,16,0.390999999999998
normal,,integer,17,0.391999999999999
normal,,double,18,0.403000000000002
normal,,integer,19,0.387
normal,,double,20,0.404
normal,,integer,21,0.401
normal,,double,22,0.405999999999999
normal,,integer,23,0.382999999999999
normal,,double,24,0.412000000000003
normal,,integer,25,0.399999999999999
normal,,double,26,0.387999999999998
normal,,integer,27,0.393000000000001
normal,,double,28,0.404
normal,,integer,29,0.387
normal,,double,30,0.404
normal,,integer,31,0.401
normal,,double,32,0.399000000000001
normal,,integer,33,0.399999999999999
normal,,double,34,0.411999999999999
normal,,integer,35,0.395
normal,,double,36,0.385000000000002
normal,,integer,37,0.395000000000003
normal,,double,38,0.401
normal,,integer,39,0.387
normal,,double,40,0.404
normal,,integer,41,0.399999999999999
normal,,double,42,0.396999999999998
normal,,integer,43,0.402000000000001
normal,,double,44,0.413
normal,,integer,45,0.387999999999998
normal,,double,46,0.404
normal,,integer,47,0.394000000000002
normal,,double,48,0.393999999999998
normal,,integer,49,0.406999999999996
normal,,integer,0,0.231
normal,,integer,1,0.0549999999999997
normal,,integer,2,0.0109999999999992
normal,,integer,3,0.011000000000001
normal,,double,4,1.142
normal,,integer,5,0.856
normal,,double,6,0.468
normal,,integer,7,0.391
normal,,double,8,0.404
normal,,integer,9,0.388999999999999
normal,,double,10,0.386999999999997
normal,,integer,11,0.396000000000001
normal,,double,12,0.408000000000001
normal,,integer,13,0.385000000000002
normal,,double,14,0.411999999999999
normal,,integer,15,0.395999999999997
normal,,double,16,0.390000000000001
normal,,integer,17,0.388999999999999
normal,,double,18,0.404
normal,,integer,19,0.384999999999998
normal,,double,20,0.404
normal,,integer,21,0.396000000000001
normal,,double,22,0.404999999999998
normal,,integer,23,0.379999999999999
normal,,double,24,0.412000000000003
normal,,integer,25,0.396999999999998
normal,,double,26,0.387999999999998
normal,,integer,27,0.390000000000001
normal,,double,28,0.404
normal,,integer,29,0.384
normal,,double,30,0.404
normal,,integer,31,0.399000000000001
normal,,double,32,0.399000000000001
normal,,integer,33,0.395
normal,,double,34,0.413
normal,,integer,35,0.390999999999998
normal,,double,36,0.385999999999999
normal,,integer,37,0.393000000000001
normal,,double,38,0.401
normal,,integer,39,0.385000000000002
normal,,double,40,0.404
normal,,integer,41,0.395
normal,,double,42,0.396000000000001
normal,,integer,43,0.398
normal,,double,44,0.411999999999999
normal,,integer,45,0.384
normal,,double,46,0.403000000000002
normal,,integer,47,0.390999999999998
normal,,double,48,0.393000000000001
normal,,integer,49,0.403999999999996


==> results/fig10-deoptless-data.csv <==
experiment, event, phase, run, s
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0549999999999997
deoptless,,integer,2,0.00999999999999979
deoptless,,integer,3,0.011000000000001
deoptless,,double,4,0.0470000000000006
deoptless,,integer,5,0.0109999999999992
deoptless,,double,6,0.011000000000001
deoptless,,integer,7,0.0109999999999992
deoptless,,double,8,0.0109999999999992
deoptless,,integer,9,0.011000000000001
deoptless,,double,10,0.0109999999999992
deoptless,,integer,11,0.011000000000001
deoptless,,double,12,0.0109999999999992
deoptless,,integer,13,0.011000000000001
deoptless,,double,14,0.0109999999999992
deoptless,,integer,15,0.011000000000001
deoptless,,double,16,0.0109999999999992
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.011000000000001
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.011000000000001
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.011000000000001
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.011000000000001
deoptless,,integer,25,0.0109999999999992
deoptless,,double,26,0.0109999999999992
deoptless,,integer,27,0.011000000000001
deoptless,,double,28,0.0120000000000005
deoptless,,integer,29,0.00999999999999979
deoptless,,double,30,0.0120000000000005
deoptless,,integer,31,0.0109999999999992
deoptless,,double,32,0.0119999999999987
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.0109999999999992
deoptless,,integer,35,0.011000000000001
deoptless,,double,36,0.0109999999999992
deoptless,,integer,37,0.011000000000001
deoptless,,double,38,0.0109999999999992
deoptless,,integer,39,0.011000000000001
deoptless,,double,40,0.0109999999999992
deoptless,,integer,41,0.011000000000001
deoptless,,double,42,0.0109999999999992
deoptless,,integer,43,0.0109999999999992
deoptless,,double,44,0.011000000000001
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.011000000000001
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.011000000000001
deoptless,,integer,49,0.0109999999999992
deoptless,,integer,0,0.231
deoptless,,integer,1,0.0549999999999997
deoptless,,integer,2,0.00999999999999979
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.00999999999999979
deoptless,,double,6,0.0119999999999987
deoptless,,integer,7,0.0100000000000016
deoptless,,double,8,0.0119999999999987
deoptless,,integer,9,0.00999999999999979
deoptless,,double,10,0.0119999999999987
deoptless,,integer,11,0.011000000000001
deoptless,,double,12,0.0109999999999992
deoptless,,integer,13,0.011000000000001
deoptless,,double,14,0.0109999999999992
deoptless,,integer,15,0.011000000000001
deoptless,,double,16,0.0109999999999992
deoptless,,integer,17,0.011000000000001
deoptless,,double,18,0.0109999999999992
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.0120000000000005
deoptless,,integer,21,0.00999999999999979
deoptless,,double,22,0.0120000000000005
deoptless,,integer,23,0.011000000000001
deoptless,,double,24,0.0109999999999992
deoptless,,integer,25,0.0109999999999992
deoptless,,double,26,0.011000000000001
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.011000000000001
deoptless,,integer,29,0.0109999999999992
deoptless,,double,30,0.011000000000001
deoptless,,integer,31,0.00999999999999979
deoptless,,double,32,0.0120000000000005
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.011000000000001
deoptless,,integer,35,0.0109999999999992
deoptless,,double,36,0.011000000000001
deoptless,,integer,37,0.0109999999999992
deoptless,,double,38,0.011000000000001
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.0109999999999992
deoptless,,integer,41,0.00999999999999979
deoptless,,double,42,0.0120000000000005
deoptless,,integer,43,0.0109999999999992
deoptless,,double,44,0.011000000000001
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.0109999999999992
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.0109999999999992
deoptless,,integer,49,0.011000000000001
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.00999999999999979
deoptless,,integer,3,0.00999999999999979
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.00999999999999979
deoptless,,double,6,0.0119999999999987
deoptless,,integer,7,0.0100000000000016
deoptless,,double,8,0.0119999999999987
deoptless,,integer,9,0.00999999999999979
deoptless,,double,10,0.0120000000000005
deoptless,,integer,11,0.011000000000001
deoptless,,double,12,0.0109999999999992
deoptless,,integer,13,0.011000000000001
deoptless,,double,14,0.0109999999999992
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.011000000000001
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.011000000000001
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.0120000000000005
deoptless,,integer,21,0.00999999999999979
deoptless,,double,22,0.0129999999999999
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.0109999999999992
deoptless,,integer,25,0.0109999999999992
deoptless,,double,26,0.0109999999999992
deoptless,,integer,27,0.011000000000001
deoptless,,double,28,0.0109999999999992
deoptless,,integer,29,0.011000000000001
deoptless,,double,30,0.0119999999999987
deoptless,,integer,31,0.00999999999999979
deoptless,,double,32,0.0119999999999987
deoptless,,integer,33,0.011000000000001
deoptless,,double,34,0.0109999999999992
deoptless,,integer,35,0.011000000000001
deoptless,,double,36,0.0109999999999992
deoptless,,integer,37,0.011000000000001
deoptless,,double,38,0.0109999999999992
deoptless,,integer,39,0.011000000000001
deoptless,,double,40,0.0109999999999992
deoptless,,integer,41,0.00999999999999979
deoptless,,double,42,0.0119999999999987
deoptless,,integer,43,0.011000000000001
deoptless,,double,44,0.0119999999999987
deoptless,,integer,45,0.011000000000001
deoptless,,double,46,0.0109999999999992
deoptless,,integer,47,0.011000000000001
deoptless,,double,48,0.0109999999999992
deoptless,,integer,49,0.011000000000001
deoptless,,integer,0,0.229000000000001
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.00999999999999979
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0449999999999999
deoptless,,integer,5,0.0109999999999992
deoptless,,double,6,0.0109999999999992
deoptless,,integer,7,0.011000000000001
deoptless,,double,8,0.0109999999999992
deoptless,,integer,9,0.011000000000001
deoptless,,double,10,0.0109999999999992
deoptless,,integer,11,0.011000000000001
deoptless,,double,12,0.0119999999999987
deoptless,,integer,13,0.0100000000000016
deoptless,,double,14,0.0119999999999987
deoptless,,integer,15,0.011000000000001
deoptless,,double,16,0.0109999999999992
deoptless,,integer,17,0.011000000000001
deoptless,,double,18,0.0109999999999992
deoptless,,integer,19,0.011000000000001
deoptless,,double,20,0.0109999999999992
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.0109999999999992
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.011000000000001
deoptless,,integer,25,0.00999999999999979
deoptless,,double,26,0.0120000000000005
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.0109999999999992
deoptless,,integer,29,0.0109999999999992
deoptless,,double,30,0.011000000000001
deoptless,,integer,31,0.0109999999999992
deoptless,,double,32,0.011000000000001
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.0120000000000005
deoptless,,integer,35,0.00999999999999979
deoptless,,double,36,0.0120000000000005
deoptless,,integer,37,0.0109999999999992
deoptless,,double,38,0.011000000000001
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.011000000000001
deoptless,,integer,41,0.0109999999999992
deoptless,,double,42,0.011000000000001
deoptless,,integer,43,0.0109999999999992
deoptless,,double,44,0.0109999999999992
deoptless,,integer,45,0.011000000000001
deoptless,,double,46,0.0120000000000005
deoptless,,integer,47,0.00999999999999979
deoptless,,double,48,0.011000000000001
deoptless,,integer,49,0.0109999999999992
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.011000000000001
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.00999999999999979
deoptless,,double,6,0.0120000000000005
deoptless,,integer,7,0.00999999999999979
deoptless,,double,8,0.0120000000000005
deoptless,,integer,9,0.00999999999999979
deoptless,,double,10,0.0120000000000005
deoptless,,integer,11,0.0109999999999992
deoptless,,double,12,0.011000000000001
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.011000000000001
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.011000000000001
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.0109999999999992
deoptless,,integer,19,0.011000000000001
deoptless,,double,20,0.0109999999999992
deoptless,,integer,21,0.00999999999999979
deoptless,,double,22,0.0120000000000005
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.0109999999999992
deoptless,,integer,25,0.011000000000001
deoptless,,double,26,0.0109999999999992
deoptless,,integer,27,0.011000000000001
deoptless,,double,28,0.0109999999999992
deoptless,,integer,29,0.011000000000001
deoptless,,double,30,0.0109999999999992
deoptless,,integer,31,0.011000000000001
deoptless,,double,32,0.0109999999999992
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.011000000000001
deoptless,,integer,35,0.00999999999999979
deoptless,,double,36,0.0120000000000005
deoptless,,integer,37,0.011000000000001
deoptless,,double,38,0.0120000000000005
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.011000000000001
deoptless,,integer,41,0.0109999999999992
deoptless,,double,42,0.011000000000001
deoptless,,integer,43,0.0109999999999992
deoptless,,double,44,0.011000000000001
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.011000000000001
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.0109999999999992
deoptless,,integer,49,0.00999999999999979
deoptless,,integer,0,0.228999999999999
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.011000000000001
deoptless,,integer,3,0.0100000000000016
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.0109999999999992
deoptless,,double,6,0.011000000000001
deoptless,,integer,7,0.0109999999999992
deoptless,,double,8,0.0120000000000005
deoptless,,integer,9,0.00999999999999979
deoptless,,double,10,0.0120000000000005
deoptless,,integer,11,0.00999999999999979
deoptless,,double,12,0.0120000000000005
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.011000000000001
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.0109999999999992
deoptless,,integer,17,0.0120000000000005
deoptless,,double,18,0.0109999999999992
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.011000000000001
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.011000000000001
deoptless,,integer,23,0.00999999999999979
deoptless,,double,24,0.0120000000000005
deoptless,,integer,25,0.0109999999999992
deoptless,,double,26,0.011000000000001
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.011000000000001
deoptless,,integer,29,0.0109999999999992
deoptless,,double,30,0.011000000000001
deoptless,,integer,31,0.0109999999999992
deoptless,,double,32,0.011000000000001
deoptless,,integer,33,0.00999999999999979
deoptless,,double,34,0.0120000000000005
deoptless,,integer,35,0.0109999999999992
deoptless,,double,36,0.011000000000001
deoptless,,integer,37,0.0109999999999992
deoptless,,double,38,0.011000000000001
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.011000000000001
deoptless,,integer,41,0.0120000000000005
deoptless,,double,42,0.0109999999999992
deoptless,,integer,43,0.011000000000001
deoptless,,double,44,0.0109999999999992
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.0120000000000005
deoptless,,integer,47,0.011000000000001
deoptless,,double,48,0.0109999999999992
deoptless,,integer,49,0.011000000000001
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0539999999999985
deoptless,,integer,2,0.00999999999999979
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.0100000000000016
deoptless,,double,6,0.0119999999999987
deoptless,,integer,7,0.00999999999999979
deoptless,,double,8,0.0120000000000005
deoptless,,integer,9,0.011000000000001
deoptless,,double,10,0.0109999999999992
deoptless,,integer,11,0.011000000000001
deoptless,,double,12,0.0109999999999992
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.011000000000001
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.011000000000001
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.0120000000000005
deoptless,,integer,19,0.00999999999999979
deoptless,,double,20,0.0120000000000005
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.011000000000001
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.011000000000001
deoptless,,integer,25,0.0109999999999992
deoptless,,double,26,0.011000000000001
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.0120000000000005
deoptless,,integer,29,0.00999999999999979
deoptless,,double,30,0.011000000000001
deoptless,,integer,31,0.0109999999999992
deoptless,,double,32,0.011000000000001
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.011000000000001
deoptless,,integer,35,0.0109999999999992
deoptless,,double,36,0.0109999999999992
deoptless,,integer,37,0.011000000000001
deoptless,,double,38,0.0120000000000005
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.011000000000001
deoptless,,integer,41,0.0109999999999992
deoptless,,double,42,0.0109999999999992
deoptless,,integer,43,0.011000000000001
deoptless,,double,44,0.0109999999999992
deoptless,,integer,45,0.011000000000001
deoptless,,double,46,0.0109999999999992
deoptless,,integer,47,0.00999999999999979
deoptless,,double,48,0.0119999999999987
deoptless,,integer,49,0.011000000000001
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.0109999999999992
deoptless,,integer,3,0.00999999999999979
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.011000000000001
deoptless,,double,6,0.0109999999999992
deoptless,,integer,7,0.0109999999999992
deoptless,,double,8,0.011000000000001
deoptless,,integer,9,0.0109999999999992
deoptless,,double,10,0.0120000000000005
deoptless,,integer,11,0.00999999999999979
deoptless,,double,12,0.0120000000000005
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.011000000000001
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.011000000000001
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.011000000000001
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.011000000000001
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.0109999999999992
deoptless,,integer,23,0.011000000000001
deoptless,,double,24,0.0109999999999992
deoptless,,integer,25,0.011000000000001
deoptless,,double,26,0.0120000000000005
deoptless,,integer,27,0.00999999999999979
deoptless,,double,28,0.0119999999999987
deoptless,,integer,29,0.011000000000001
deoptless,,double,30,0.0109999999999992
deoptless,,integer,31,0.011000000000001
deoptless,,double,32,0.0109999999999992
deoptless,,integer,33,0.011000000000001
deoptless,,double,34,0.0109999999999992
deoptless,,integer,35,0.011000000000001
deoptless,,double,36,0.0109999999999992
deoptless,,integer,37,0.011000000000001
deoptless,,double,38,0.0119999999999987
deoptless,,integer,39,0.00999999999999979
deoptless,,double,40,0.0120000000000005
deoptless,,integer,41,0.00999999999999979
deoptless,,double,42,0.0120000000000005
deoptless,,integer,43,0.011000000000001
deoptless,,double,44,0.0109999999999992
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.011000000000001
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.011000000000001
deoptless,,integer,49,0.0109999999999992
deoptless,,integer,0,0.231
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.0109999999999992
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0459999999999994
deoptless,,integer,5,0.011000000000001
deoptless,,double,6,0.0109999999999992
deoptless,,integer,7,0.011000000000001
deoptless,,double,8,0.0109999999999992
deoptless,,integer,9,0.0109999999999992
deoptless,,double,10,0.011000000000001
deoptless,,integer,11,0.0109999999999992
deoptless,,double,12,0.011000000000001
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.011000000000001
deoptless,,integer,15,0.0109999999999992
deoptless,,double,16,0.011000000000001
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.0109999999999992
deoptless,,integer,19,0.011000000000001
deoptless,,double,20,0.0109999999999992
deoptless,,integer,21,0.011000000000001
deoptless,,double,22,0.0109999999999992
deoptless,,integer,23,0.011000000000001
deoptless,,double,24,0.0109999999999992
deoptless,,integer,25,0.011000000000001
deoptless,,double,26,0.0109999999999992
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.0120000000000005
deoptless,,integer,29,0.0109999999999992
deoptless,,double,30,0.0120000000000005
deoptless,,integer,31,0.00999999999999979
deoptless,,double,32,0.011000000000001
deoptless,,integer,33,0.0109999999999992
deoptless,,double,34,0.0120000000000005
deoptless,,integer,35,0.00699999999999967
deoptless,,double,36,0.0120000000000005
deoptless,,integer,37,0.00999999999999979
deoptless,,double,38,0.0120000000000005
deoptless,,integer,39,0.0109999999999992
deoptless,,double,40,0.0120000000000005
deoptless,,integer,41,0.00999999999999979
deoptless,,double,42,0.0120000000000005
deoptless,,integer,43,0.0109999999999992
deoptless,,double,44,0.011000000000001
deoptless,,integer,45,0.0109999999999992
deoptless,,double,46,0.011000000000001
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.011000000000001
deoptless,,integer,49,0.0109999999999992
deoptless,,integer,0,0.23
deoptless,,integer,1,0.0540000000000003
deoptless,,integer,2,0.0109999999999992
deoptless,,integer,3,0.0109999999999992
deoptless,,double,4,0.0470000000000006
deoptless,,integer,5,0.011000000000001
deoptless,,double,6,0.0109999999999992
deoptless,,integer,7,0.011000000000001
deoptless,,double,8,0.0109999999999992
deoptless,,integer,9,0.011000000000001
deoptless,,double,10,0.0109999999999992
deoptless,,integer,11,0.0109999999999992
deoptless,,double,12,0.011000000000001
deoptless,,integer,13,0.0109999999999992
deoptless,,double,14,0.0120000000000005
deoptless,,integer,15,0.00999999999999979
deoptless,,double,16,0.0120000000000005
deoptless,,integer,17,0.0109999999999992
deoptless,,double,18,0.011000000000001
deoptless,,integer,19,0.0109999999999992
deoptless,,double,20,0.011000000000001
deoptless,,integer,21,0.0109999999999992
deoptless,,double,22,0.011000000000001
deoptless,,integer,23,0.0109999999999992
deoptless,,double,24,0.011000000000001
deoptless,,integer,25,0.00999999999999979
deoptless,,double,26,0.0120000000000005
deoptless,,integer,27,0.0109999999999992
deoptless,,double,28,0.011000000000001
deoptless,,integer,29,0.0109999999999992
deoptless,,double,30,0.011000000000001
deoptless,,integer,31,0.0109999999999992
deoptless,,double,32,0.0109999999999992
deoptless,,integer,33,0.011000000000001
deoptless,,double,34,0.0109999999999992
deoptless,,integer,35,0.011000000000001
deoptless,,double,36,0.0109999999999992
deoptless,,integer,37,0.00999999999999979
deoptless,,double,38,0.0119999999999987
deoptless,,integer,39,0.0100000000000016
deoptless,,double,40,0.0119999999999987
deoptless,,integer,41,0.011000000000001
deoptless,,double,42,0.0109999999999992
deoptless,,integer,43,0.011000000000001
deoptless,,double,44,0.0109999999999992
deoptless,,integer,45,0.011000000000001
deoptless,,double,46,0.0109999999999992
deoptless,,integer,47,0.0109999999999992
deoptless,,double,48,0.0109999999999992
deoptless,,integer,49,0.0109999999999992


==> results/volcano-fun-baseline.csv <==
1, 21.451 
2, 17.594 
3, 17.611 
4, 17.603 
5, 17.526 
6, 21.966 
7, 16.298 
8, 16.435 
9, 16.305 
10, 16.347 
1, 21.472 
2, 17.613 
3, 17.539 
4, 17.613 
5, 17.518 
6, 22.227 
7, 16.494 
8, 16.559 
9, 16.482 
10, 16.545 
1, 21.458 
2, 17.567 
3, 17.46 
4, 17.49 
5, 17.459 
6, 22.268 
7, 16.592 
8, 16.704 
9, 16.606 
10, 16.712 


==> results/volcano-fun-deoptless.csv <==
1, 21.713 
2, 17.785 
3, 17.731 
4, 17.755 
5, 17.701 
6, 18.291 
7, 16.914 
8, 16.98 
9, 16.887 
10, 16.982 
1, 21.437 
2, 17.508 
3, 17.498 
4, 17.534 
5, 17.442 
6, 17.698 
7, 16.326 
8, 16.415 
9, 16.305 
10, 16.448 
1, 21.574 
2, 17.618 
3, 17.601 
4, 17.618 
5, 17.563 
6, 17.848 
7, 16.44 
8, 16.505 
9, 16.425 
10, 16.499 


==> results/volcano-simplified-baseline.csv <==
1 , 8.117695 
2 , 9.444345 
3 , 7.344366 
4 , 8.290875 
5 , 7.321272 
6 , 8.988392 
7 , 8.397823 
8 , 9.415056 
9 , 7.47039 
10 , 7.483574 
1 , 8.132965 
2 , 9.403317 
3 , 7.346212 
4 , 8.27588 
5 , 7.324566 
6 , 8.978155 
7 , 8.418998 
8 , 9.42382 
9 , 7.463807 
10 , 7.474585 
1 , 8.128469 
2 , 9.421941 
3 , 7.353014 
4 , 8.300699 
5 , 7.335322 
6 , 9.039921 
7 , 8.443439 
8 , 9.448069 
9 , 7.511149 
10 , 7.511634 


==> results/volcano-simplified-deoptless.csv <==
1 , 8.129802 
2 , 9.422481 
3 , 7.460604 
4 , 8.285598 
5 , 7.320618 
6 , 8.188144 
7 , 7.504678 
8 , 7.492551 
9 , 7.527129 
10 , 7.492566 
1 , 8.146517 
2 , 9.42697 
3 , 7.362318 
4 , 8.296775 
5 , 7.342127 
6 , 8.167146 
7 , 7.480962 
8 , 7.473929 
9 , 7.666558 
10 , 7.487985 
1 , 8.14474 
2 , 9.472369 
3 , 7.393521 
4 , 8.332664 
5 , 7.368116 
6 , 8.174014 
7 , 7.47872 
8 , 7.464272 
9 , 7.471485 
10 , 7.463345 


==> results/volcano-type-baseline.csv <==
1, 21.655 
2, 17.665 
3, 17.54 
4, 17.683 
5, 17.587 
6, 26.005 
7, 19.908 
8, 19.856 
9, 19.773 
10, 19.891 
1, 21.451 
2, 17.521 
3, 17.472 
4, 17.545 
5, 17.442 
6, 25.973 
7, 19.88 
8, 19.937 
9, 19.884 
10, 19.951 
1, 21.609 
2, 17.738 
3, 17.647 
4, 17.743 
5, 17.603 
6, 25.9 
7, 19.822 
8, 19.831 
9, 19.747 
10, 19.929 


==> results/volcano-type-deoptless.csv <==
1, 22.027 
2, 18.152 
3, 18.075 
4, 18.15 
5, 18.077 
6, 23.548 
7, 21.428 
8, 21.532 
9, 21.47 
10, 21.517 
1, 21.638 
2, 17.733 
3, 17.644 
4, 17.712 
5, 17.633 
6, 23.376 
7, 21.351 
8, 21.362 
9, 21.321 
10, 21.368 
1, 21.446 
2, 17.525 
3, 17.499 
4, 17.576 
5, 17.483 
6, 23.118 
7, 20.978 
8, 21.051 
9, 20.862 
10, 21.084 

